Thermal Field Theory in real-time formalism: concepts and applications for particle decays

This review represents a detailed and comprehensive discussion of the Thermal Field Theory (TFT) concepts and key results in Yukawa-type theories. We start with a general pedagogical introduction into the TFT in the imaginary- and real-time formulation. As phenomenologically relevant implications, we present a compendium of thermal decay rates for several typical reactions calculated within the framework of the real-time formalism and compared to the imaginary-time results found in the literature. Processes considered here are those of a neutral (pseudo)scalar decaying into two distinct (pseudo)scalars or into a fermion-antifermion pair. These processes are extended from earlier works to include chemical potentials and distinct species in the final state. In addition, a (pseudo)scalar emission off a fermion line is also discussed. These results demonstrate the importance of thermal effects in particle decay observables relevant in many phenomenological applications in systems at high temperatures and densities.

==> figures/README.txt <==
%%%
% How to properly input the figure .tex files in folder
% 'Figures'
%%%
% Use command 'input' so that:
    \resizebox{1.1\columnwidth}{!}{
      \input{Figures/StSS-nonRel/StSS-nonrel}
    }
